Token Rankings are Unforgeable Language Model Signatures

Language model parameters are known to impose unique (to each model) geometric constraints on their logit outputs, which serves as a signature that identifies the model, but also leaks the model's final layer parameters when an API distributes logits. We investigate more restrictive APIs that expose token rankings (i.e., their ordering by probability, but not the probability values) and find that rankings also constitute a signature: every model has a unique set of feasible top-$k$ rankings for sufficiently large $k$. Furthermore, the ranking signature is the first known (polynomially) unforgeable signature, since finding a model with the same set of feasible rankings is NP-hard. On the security front, we find that token rankings are already sufficient to approximately steal the final layer of the model, similar to logits, though the approximation is too coarse to forge the signature, and can be effectively countered by restricting the API to top-$k$ tokens with sufficiently small $k$. Since the top-$k$ required to present the model signature is generally smaller than the $k$ required to prevent stealing, it is possible for an API to present an unforgeable signature without leaking model parameters.

==> data/overlap_prob.dat <==
2 1 1.0 2
2 2 1.0 2
2 3 1.0 2
2 4 1.0 2
2 5 1.0 2
2 6 1.0 2
2 7 1.0 2
2 8 1.0 2
2 9 1.0 2
2 10 1.0 2
2 11 1.0 2
2 12 1.0 2
2 13 1.0 2
2 14 1.0 2
2 15 1.0 2
2 16 1.0 2
2 17 1.0 2
2 18 1.0 2
2 19 1.0 2
2 20 1.0 2
2 21 1.0 2
2 22 1.0 2
2 23 1.0 2
2 24 1.0 2
2 25 1.0 2
2 26 1.0 2
2 27 1.0 2
2 28 1.0 2
2 29 1.0 2

3 1 0.3333333333333333 2
3 2 1.0 6
3 3 1.0 6
3 4 1.0 6
3 5 1.0 6
3 6 1.0 6
3 7 1.0 6
3 8 1.0 6
3 9 1.0 6
3 10 1.0 6
3 11 1.0 6
3 12 1.0 6
3 13 1.0 6
3 14 1.0 6
3 15 1.0 6
3 16 1.0 6
3 17 1.0 6
3 18 1.0 6
3 19 1.0 6
3 20 1.0 6
3 21 1.0 6
3 22 1.0 6
3 23 1.0 6
3 24 1.0 6
3 25 1.0 6
3 26 1.0 6
3 27 1.0 6
3 28 1.0 6
3 29 1.0 6

4 1 0.08333333333333333 2
4 2 0.5 12
4 3 1.0 24
4 4 1.0 24
4 5 1.0 24
4 6 1.0 24
4 7 1.0 24
4 8 1.0 24
4 9 1.0 24
4 10 1.0 24
4 11 1.0 24
4 12 1.0 24
4 13 1.0 24
4 14 1.0 24
4 15 1.0 24
4 16 1.0 24
4 17 1.0 24
4 18 1.0 24
4 19 1.0 24
4 20 1.0 24
4 21 1.0 24
4 22 1.0 24
4 23 1.0 24
4 24 1.0 24
4 25 1.0 24
4 26 1.0 24
4 27 1.0 24
4 28 1.0 24
4 29 1.0 24

5 1 0.016666666666666666 2
5 2 0.16666666666666666 20
5 3 0.6 72
5 4 1.0 120
5 5 1.0 120
5 6 1.0 120
5 7 1.0 120
5 8 1.0 120
5 9 1.0 120
5 10 1.0 120
5 11 1.0 120
5 12 1.0 120
5 13 1.0 120
5 14 1.0 120
5 15 1.0 120
5 16 1.0 120
5 17 1.0 120
5 18 1.0 120
5 19 1.0 120
5 20 1.0 120
5 21 1.0 120
5 22 1.0 120
5 23 1.0 120
5 24 1.0 120
5 25 1.0 120
5 26 1.0 120
5 27 1.0 120
5 28 1.0 120
5 29 1.0 120

6 1 0.002777777777777778 2
6 2 0.041666666666666664 30
6 3 0.2388888888888889 172
6 4 0.6666666666666666 480
6 5 1.0 720
6 6 1.0 720
6 7 1.0 720
6 8 1.0 720
6 9 1.0 720
6 10 1.0 720
6 11 1.0 720
6 12 1.0 720
6 13 1.0 720
6 14 1.0 720
6 15 1.0 720
6 16 1.0 720
6 17 1.0 720
6 18 1.0 720
6 19 1.0 720
6 20 1.0 720
6 21 1.0 720
6 22 1.0 720
6 23 1.0 720
6 24 1.0 720
6 25 1.0 720
6 26 1.0 720
6 27 1.0 720
6 28 1.0 720
6 29 1.0 720

7 1 0.0003968253968253968 2
7 2 0.008333333333333333 42
7 3 0.06984126984126984 352
7 4 0.3 1512
7 5 0.7142857142857143 3600
7 6 1.0 5040
7 7 1.0 5040
7 8 1.0 5040
7 9 1.0 5040
7 10 1.0 5040
7 11 1.0 5040
7 12 1.0 5040
7 13 1.0 5040
7 14 1.0 5040
7 15 1.0 5040
7 16 1.0 5040
7 17 1.0 5040
7 18 1.0 5040
7 19 1.0 5040
7 20 1.0 5040
7 21 1.0 5040
7 22 1.0 5040
7 23 1.0 5040
7 24 1.0 5040
7 25 1.0 5040
7 26 1.0 5040
7 27 1.0 5040
7 28 1.0 5040
7 29 1.0 5040

8 1 4.96031746031746e-05 2
8 2 0.001388888888888889 56
8 3 0.016021825396825395 646
8 4 0.09861111111111111 3976
8 5 0.3517857142857143 14184
8 6 0.75 30240
8 7 1.0 40320
8 8 1.0 40320
8 9 1.0 40320
8 10 1.0 40320
8 11 1.0 40320
8 12 1.0 40320
8 13 1.0 40320
8 14 1.0 40320
8 15 1.0 40320
8 16 1.0 40320
8 17 1.0 40320
8 18 1.0 40320
8 19 1.0 40320
8 20 1.0 40320
8 21 1.0 40320
8 22 1.0 40320
8 23 1.0 40320
8 24 1.0 40320
8 25 1.0 40320
8 26 1.0 40320
8 27 1.0 40320
8 28 1.0 40320
8 29 1.0 40320

9 1 5.5114638447971785e-06 2
9 2 0.0001984126984126984 72
9 3 0.0030147707231040566 1094
9 4 0.0251984126984127 9144
9 5 0.12674162257495591 45992
9 6 0.396031746031746 143712
9 7 0.7777777777777778 282240
9 8 1.0 362880
9 9 1.0 362880
9 10 1.0 362880
9 11 1.0 362880
9 12 1.0 362880
9 13 1.0 362880
9 14 1.0 362880
9 15 1.0 362880
9 16 1.0 362880
9 17 1.0 362880
9 18 1.0 362880
9 19 1.0 362880
9 20 1.0 362880
9 21 1.0 362880
9 22 1.0 362880
9 23 1.0 362880
9 24 1.0 362880
9 25 1.0 362880
9 26 1.0 362880
9 27 1.0 362880
9 28 1.0 362880
9 29 1.0 362880

10 1 5.511463844797178e-07 2
10 2 2.48015873015873e-05 90
10 3 0.00048004850088183423 1742
10 4 0.00523313492063492 18990
10 5 0.03535273368606702 128288
10 6 0.15367063492063493 557640
10 7 0.4342063492063492 1575648
10 8 0.8 2903040
10 9 1.0 3628800
10 10 1.0 3628800
10 11 1.0 3628800
10 12 1.0 3628800
10 13 1.0 3628800
10 14 1.0 3628800
10 15 1.0 3628800
10 16 1.0 3628800
10 17 1.0 3628800
10 18 1.0 3628800
10 19 1.0 3628800
10 20 1.0 3628800
10 21 1.0 3628800
10 22 1.0 3628800
10 23 1.0 3628800
10 24 1.0 3628800
10 25 1.0 3628800
10 26 1.0 3628800
10 27 1.0 3628800
10 28 1.0 3628800
10 29 1.0 3628800

11 1 5.010421677088344e-08 2
11 2 2.7557319223985893e-06 110
11 3 6.618767035433702e-05 2642
11 4 0.000912147266313933 36410
11 5 0.007971280262946929 318188
11 6 0.046108906525573194 1840520
11 7 0.17917388167388168 7152048
11 8 0.46746031746031746 18659520
11 9 0.8181818181818182 32659200
11 10 1.0 39916800
11 11 1.0 39916800
11 12 1.0 39916800
11 13 1.0 39916800
11 14 1.0 39916800
11 15 1.0 39916800
11 16 1.0 39916800
11 17 1.0 39916800
11 18 1.0 39916800
11 19 1.0 39916800
11 20 1.0 39916800
11 21 1.0 39916800
11 22 1.0 39916800
11 23 1.0 39916800
11 24 1.0 39916800
11 25 1.0 39916800
11 26 1.0 39916800
11 27 1.0 39916800
11 28 1.0 39916800
11 29 1.0 39916800

12 1 4.17535139757362e-09 2
12 2 2.755731922398589e-07 132
12 3 8.041726791726792e-06 3852
12 4 0.00013668430335097003 65472
12 5 0.0015004083493666827 718698
12 6 0.011149415784832452 5340588
12 7 0.0571976544545989 27397768
12 8 0.20319775132275134 97332048
12 9 0.4966871091871092 237913920
12 10 0.8333333333333334 399168000
12 11 1.0 479001600
12 12 1.0 479001600
12 13 1.0 479001600
12 14 1.0 479001600
12 15 1.0 479001600
12 16 1.0 479001600
12 17 1.0 479001600
12 18 1.0 479001600
12 19 1.0 479001600
12 20 1.0 479001600
12 21 1.0 479001600
12 22 1.0 479001600
12 23 1.0 479001600
12 24 1.0 479001600
12 25 1.0 479001600
12 26 1.0 479001600
12 27 1.0 479001600
12 28 1.0 479001600
12 29 1.0 479001600

13 1 3.2118087673643227e-10 2
13 2 2.505210838544172e-08 156
13 3 8.729696229696229e-07 5436
13 4 1.793730960397627e-05 111696
13 5 0.0002415861530444864 1504362
13 6 0.002242639690556357 13964964
13 7 0.0146915879901991 91484824
13 8 0.06842843113676447 426105264
13 9 0.22577385577385578 1405898496
13 10 0.5225829725829726 3254135040
13 11 0.8461538461538461 5269017600
13 12 1.0 6227020800
13 13 1.0 6227020800
13 14 1.0 6227020800
13 15 1.0 6227020800
13 16 1.0 6227020800
13 17 1.0 6227020800
13 18 1.0 6227020800
13 19 1.0 6227020800
13 20 1.0 6227020800
13 21 1.0 6227020800
13 22 1.0 6227020800
13 23 1.0 6227020800
13 24 1.0 6227020800
13 25 1.0 6227020800
13 26 1.0 6227020800
13 27 1.0 6227020800
13 28 1.0 6227020800
13 29 1.0 6227020800

14 1 2.294149119545945e-11 2
14 2 2.08767569878681e-09 182
14 3 8.561764514145466e-08 7464
14 4 2.0918510501843833e-06 182364
14 5 3.3912226992584136e-05 2956410
14 6 0.00038451854858104857 33521670
14 7 0.0031318502833879817 273029356
14 8 0.018529933929239486 1615407976
14 9 0.07966739003941385 6945266928
14 10 0.24697450697450699 21530815488
14 11 0.545695177838035 47572773120
14 12 0.8571428571428571 74724249600
14 13 1.0 87178291200
14 14 1.0 87178291200
14 15 1.0 87178291200
14 16 1.0 87178291200
14 17 1.0 87178291200
14 18 1.0 87178291200
14 19 1.0 87178291200
14 20 1.0 87178291200
14 21 1.0 87178291200
14 22 1.0 87178291200
14 23 1.0 87178291200
14 24 1.0 87178291200
14 25 1.0 87178291200
14 26 1.0 87178291200
14 27 1.0 87178291200
14 28 1.0 87178291200
14 29 1.0 87178291200

15 1 1.5294327463639633e-12 2
15 2 1.6059043836821613e-10 210
15 3 7.656340328298e-09 10012
15 4 2.1936653881098325e-07 286860
15 5 4.213209446344367e-06 5509506
15 6 5.728598176514843e-05 74911410
15 7 0.0005676739975681775 742332736
15 8 0.004158389193111415 5437818960
15 9 0.02260576433658444 29560978592
15 10 0.09082119783508673 118764552480
15 11 0.26688921836540885 349004189952
15 12 0.5664583564583564 740743073280
15 13 0.8666666666666667 1133317785600
15 14 1.0 1307674368000
15 15 1.0 1307674368000
15 16 1.0 1307674368000
15 17 1.0 1307674368000
15 18 1.0 1307674368000
15 19 1.0 1307674368000
15 20 1.0 1307674368000
15 21 1.0 1307674368000
15 22 1.0 1307674368000
15 23 1.0 1307674368000
15 24 1.0 1307674368000
15 25 1.0 1307674368000
15 26 1.0 1307674368000
15 27 1.0 1307674368000
15 28 1.0 1307674368000
15 29 1.0 1307674368000

16 1 9.55895466477477e-14 2
16 2 1.1470745597729725e-11 240
16 3 6.290748064888277e-10 13162
16 4 2.0888227733465828e-08 437040
16 5 4.6898172053181975e-07 9812406
16 6 7.530257716269621e-06 157554000
16 7 8.918523275283775e-05 1866003886
16 8 0.0007920936972896298 16572810000
16 9 0.005311350139578479 111128262992
16 10 0.026869228930240834 562179231360
16 11 0.10182544911823185 2130472477152
16 12 0.2856122894962181 5975805922560
16 13 0.5852213758463758 12244463884800
16 14 0.875 18307441152000
16 15 1.0 20922789888000
16 16 1.0 20922789888000
16 17 1.0 20922789888000
16 18 1.0 20922789888000
16 19 1.0 20922789888000
16 20 1.0 20922789888000
16 21 1.0 20922789888000
16 22 1.0 20922789888000
16 23 1.0 20922789888000
16 24 1.0 20922789888000
16 25 1.0 20922789888000
16 26 1.0 20922789888000
16 27 1.0 20922789888000
16 28 1.0 20922789888000
16 29 1.0 20922789888000

17 1 5.622914508691041e-15 2
17 2 7.647163731819816e-13 272
17 3 4.7800396238382546e-11 17002
17 4 1.8207896845462983e-09 647632
17 5 4.7246668486310175e-08 16805046
17 6 8.843508967516904e-07 314552496
17 7 1.23334915419501e-05 4386867886
17 8 0.0001305327894902961 46428872176
17 9 0.001057932311541915 376293222992
17 10 0.006579460656676265 2340231439232
17 11 0.03127841835306384 11125340178912
17 12 0.11263643972870163 40063365556992
17 13 0.30323635339916855 107857358645760
17 14 0.6022671772671773 214218863308800
17 15 0.8823529411764706 313841848320000
17 16 1.0 355687428096000
17 17 1.0 355687428096000
17 18 1.0 355687428096000
17 19 1.0 355687428096000
17 20 1.0 355687428096000
17 21 1.0 355687428096000
17 22 1.0 355687428096000
17 23 1.0 355687428096000
17 24 1.0 355687428096000
17 25 1.0 355687428096000
17 26 1.0 355687428096000
17 27 1.0 355687428096000
17 28 1.0 355687428096000
17 29 1.0 355687428096000

18 1 3.123841393717245e-16 2
18 2 4.779477332387385e-14 306
18 3 3.3778096990264572e-12 21626
18 4 1.4629980114437787e-10 936666
18 5 4.344449617977625e-09 27814790
18 6 9.375245894549797e-08 600238278
18 7 1.5204142659293799e-06 9734260318
18 8 1.89001192057471e-05 121005626238
18 9 0.0001820549851598305 1165584049984
18 10 0.0013646838862716012 8737216230096
18 11 0.007951624973142241 50909274645856
18 12 0.03579830842948816 229194148598496
18 13 0.12322532382150535 788934573114624
18 14 0.31984917694739123 2047793960286720
18 15 0.6178274974843603 3955562524569600
18 16 0.8888888888888888 5690998849536000
18 17 1.0 6402373705728000
18 18 1.0 6402373705728000
18 19 1.0 6402373705728000
18 20 1.0 6402373705728000
18 21 1.0 6402373705728000
18 22 1.0 6402373705728000
18 23 1.0 6402373705728000
18 24 1.0 6402373705728000
18 25 1.0 6402373705728000
18 26 1.0 6402373705728000
18 27 1.0 6402373705728000
18 28 1.0 6402373705728000
18 29 1.0 6402373705728000

19 1 1.644127049324866e-17 2
19 2 2.8114572543455206e-15 342
19 3 2.2305871678190456e-13 27134
19 4 1.0900019775097585e-11 1325934
19 5 3.672550546619172e-10 44674778
19 6 9.050134319426063e-09 1100904498
19 7 1.6883992247096544e-07 20538549322
19 8 2.435135578551365e-06 296222311962
19 9 2.748721741385675e-05 3343685322268
19 10 0.0002442986115341342 29717729129808
19 11 0.001711364996106898 208179166787584
19 12 0.00941723989189729 1145561092223904
19 13 0.040399730292225905 4914429247887552
19 14 0.1335739476702362 16248616276349952
19 15 0.335532246449337 40815853809730560
19 16 0.6320938865056512 76891124291788800
19 17 0.8947368421052632 108840352997376000
19 18 1.0 121645100408832000
19 19 1.0 121645100408832000
19 20 1.0 121645100408832000
19 21 1.0 121645100408832000
19 22 1.0 121645100408832000
19 23 1.0 121645100408832000
19 24 1.0 121645100408832000
19 25 1.0 121645100408832000
19 26 1.0 121645100408832000
19 27 1.0 121645100408832000
19 28 1.0 121645100408832000
19 29 1.0 121645100408832000

20 1 8.22063524662433e-19 2
20 2 1.5619206968586225e-16 380
20 3 1.3823820230723474e-14 33632
20 4 7.569067696976886e-13 1841480
20 5 2.8717771519438565e-11 69867524
20 6 8.013990179001245e-10 1949725280
20 7 1.7039623727003033e-08 41455734784
20 8 2.821547052749854e-07 686454749080
20 9 3.6877396703166344e-06 8971909249546
20 10 3.8327787119870626e-05 93247750252900
20 11 0.0003176519307627724 772816020253936
20 12 0.0020966587408964175 5100965261188000
20 13 0.010966364411913721 26680090000141728
20 14 0.04505844116112642 109622771986213440
20 15 0.14367186260919124 349539563060379648
20 16 0.3503603284521527 852392346676669440
20 17 0.6452260342856319 1569771714541363200
20 18 0.9 2189611807358976000
20 19 1.0 2432902008176640000
20 20 1.0 2432902008176640000
20 21 1.0 2432902008176640000
20 22 1.0 2432902008176640000
20 23 1.0 2432902008176640000
20 24 1.0 2432902008176640000
20 25 1.0 2432902008176640000
20 26 1.0 2432902008176640000
20 27 1.0 2432902008176640000
20 28 1.0 2432902008176640000
20 29 1.0 2432902008176640000

21 1 3.9145882126782525e-20 2
21 2 8.22063524662433e-18 420
21 3 8.070315059257485e-16 41232
21 4 4.9208722586293235e-14 2514120
21 5 2.0883765196853493e-12 106697124
21 6 6.551211658518551e-11 3347075760
21 7 1.5746478135716915e-09 80450240384
21 8 2.9664151419764096e-08 1515569444760
21 9 4.443254178960163e-07 22701004231146
21 10 5.3372657393430145e-06 272685935243820
21 11 5.162893681715166e-05 2637771025311936
21 12 0.0004023665407691365 20557285666266720
21 13 0.0025190256776115275 128699395223901728
21 14 0.012589796638066706 643224571989048000
21 15 0.049754318372939026 2541995002784648448
21 16 0.15351417050647512 7843183607884262400
21 17 0.3644015525394612 18617618648074752000
21 18 0.657358127891078 33585046098186240000
21 19 0.9047619047619048 46225138155356160000
21 20 1.0 51090942171709440000
21 21 1.0 51090942171709440000
21 22 1.0 51090942171709440000
21 23 1.0 51090942171709440000
21 24 1.0 51090942171709440000
21 25 1.0 51090942171709440000
21 26 1.0 51090942171709440000
21 27 1.0 51090942171709440000
21 28 1.0 51090942171709440000
21 29 1.0 51090942171709440000

22 1 1.779358278490115e-21 2
22 2 4.110317623312165e-19 462
22 3 4.453022027749361e-17 50052
22 4 3.0071083732151797e-15 3379992
22 5 1.418981679089776e-13 159493644
22 6 4.971273795389902e-12 5587715364
22 7 1.3410919372093579e-10 150738831344
22 8 2.8514434320349826e-09 3205024492824
22 9 4.8512390805048287e-08 54527962571106
22 10 6.667317961436072e-07 749407024097886
22 11 7.441432606516135e-06 8364175665432156
22 12 6.757155517860552e-05 75950477197817376
22 13 0.0004985783197165179 560402394215502848
22 14 0.0029767879939958538 3345911871690984288
22 15 0.014279093080560903 16049711014554656448
22 16 0.05447067528809976 61225078666361879808
22 17 0.16309996059888357 183324474413644262400
22 18 0.37771776050998923 424555037707756032000
22 19 0.6686037541124792 751511106217267200000
22 20 0.9090909090909091 1021818843434188800000
22 21 1.0 1124000727777607680000
22 22 1.0 1124000727777607680000
22 23 1.0 1124000727777607680000
22 24 1.0 1124000727777607680000
22 25 1.0 1124000727777607680000
22 26 1.0 1124000727777607680000
22 27 1.0 1124000727777607680000
22 28 1.0 1124000727777607680000
22 29 1.0 1124000727777607680000

23 1 7.736340341261368e-23 2
23 2 1.9572941063391263e-20 506
23 3 2.3292573499469727e-18 60216
23 4 1.7333796605739302e-16 4481136
23 5 9.045850092161372e-15 233853468
23 6 3.518710212777135e-13 9096575532
23 7 1.058596596606581e-11 273668569352
23 8 2.522541606041552e-10 6521278782392
23 9 4.836702013470344e-09 125038501413234
23 10 7.539149538498563e-08 1949022200662218
23 11 9.612840052902387e-07 24851130195585648
23 12 1.0055785761824369e-05 259962341837324808
23 13 8.631097972373215e-05 2231312892567485120
23 14 0.000606326566424315 15674764544432046944
23 15 0.0034681925629769426 89659772191756310784
23 16 0.016026553176540854 414318720986564321664
23 17 0.05919368769291645 1530276205073605618176
23 18 0.17243116929067076 4457693474807929804800
23 19 0.390364977623141 10091721935787899904000
23 20 0.6790597173724109 17555063180214067200000
23 21 0.9130434782608695 23604015283329761280000
23 22 1.0 25852016738884976640000
23 23 1.0 25852016738884976640000
23 24 1.0 25852016738884976640000
23 25 1.0 25852016738884976640000
23 26 1.0 25852016738884976640000
23 27 1.0 25852016738884976640000
23 28 1.0 25852016738884976640000
23 29 1.0 25852016738884976640000

24 1 3.2234751421922368e-24 2
24 2 8.896791392450574e-22 552
24 3 1.158097914335405e-19 71854
24 4 9.454620212757224e-18 5866104
24 5 5.430259713117255e-16 336919596
24 6 2.333023222489271e-14 14475205296
24 7 7.782916439772175e-13 482889806588
24 8 2.06554740759862e-11 12815655877488
24 9 4.432728211402464e-10 275027913408250
24 10 7.776485070616815e-09 4824907733166600
24 11 1.1230368329770451e-07 69678640810816662
24 12 1.3402215784791608e-06 831538336335794712
24 13 1.3233085510237194e-05 8210446754825955704
24 14 0.00010797829583625643 66994961073484204704
24 15 0.0007255709829473412 450179356713693390496
24 16 0.003991457588542106 2476493481396959469696
24 17 0.017825183781389836 11059606787764585016448
24 18 0.06391191609282287 39654046191500859022848
24 19 0.18151174463785702 112618671856370285414400
24 20 0.4023939251126939 249664667703335764992000
24 21 0.6888090407427633 427370468428253306880000
24 22 0.9166666666666666 568744368255469486080000
24 23 1.0 620448401733239439360000
24 24 1.0 620448401733239439360000
24 25 1.0 620448401733239439360000
24 26 1.0 620448401733239439360000
24 27 1.0 620448401733239439360000
24 28 1.0 620448401733239439360000
24 29 1.0 620448401733239439360000

25 1 1.2893900568768947e-25 2
25 2 3.868170170630684e-23 600
25 3 5.4864836310168745e-21 85102
25 4 4.893622082864879e-19 7590600
25 5 3.0797474256715954e-17 477706092
25 6 1.4545142214549649e-15 22561275600
25 7 5.35286886949857e-14 830294733692
25 8 1.5733789412575769e-12 24405011235600
25 9 3.7560167958556614e-11 582603654467962
25 10 7.366013111193091e-10 11425577654964600
25 11 1.1957572999700322e-08 185476426406815062
25 12 1.6142039910496278e-07 2503825715795394600
25 13 1.8159361357494822e-06 28167366826885028792
25 14 1.702289392327796e-05 264045683189307141600
25 15 0.00013268200332069982 2058058422477314303392
25 16 0.0008562064471711318 13280798042525600841600
25 17 0.004544806636256015 70495450341291612289152
25 18 0.01966865307384716 305084609097850899417600
25 19 0.06861590923462424 1064315780452390901962752
25 20 0.1903470318568505 2952512792256222614937600
25 21 0.41385052973789666 6419322493308311666688000
25 22 0.6979233457797195 10825635610533548851200000
25 23 0.92 14270313239864507105280000
25 24 1.0 15511210043330985984000000
25 25 1.0 15511210043330985984000000
25 26 1.0 15511210043330985984000000
25 27 1.0 15511210043330985984000000
25 28 1.0 15511210043330985984000000
25 29 1.0 15511210043330985984000000

26 1 4.959192526449595e-27 2
26 2 1.6117375710961184e-24 650
26 3 2.4821254514132866e-22 100102
26 4 2.4097088425458067e-20 9718150
26 5 1.655058825533775e-18 667471092
26 6 8.555581068741784e-17 34503927900
26 7 3.4573670858215317e-15 1394326623692
26 8 1.1198446763970074e-13 45162379577900
26 9 2.9574862111536937e-12 1192728935357962
26 10 6.444636577243171e-11 25990669016663650
26 11 1.168177145295502e-09 471115867780930062
26 12 1.7706143234518107e-08 7140736375965771150
26 13 2.250556197451366e-07 90763009721769893792
26 14 2.4008191275775007e-06 968229853861432861400
26 15 2.1471321207794187e-05 8659200502209992843392
26 16 0.00016050986654571643 64732258604458458426400
26 17 0.000998075685212858 402515401404431633329152
26 18 0.005126493037701828 2067470867630141206646400
26 19 0.02155123984926166 8691431007898663387402752
26 20 0.07329787548932526 29560407303565995164006400
26 21 0.19894332023689074 80232142299713877040128000
26 22 0.4247764072779668 171308697943241340518400000
26 23 0.7064647555574225 284911203503203228385280000
26 24 0.9230769230769231 372269041039943663616000000
26 25 1.0 403291461126605635584000000
26 26 1.0 403291461126605635584000000
26 27 1.0 403291461126605635584000000
26 28 1.0 403291461126605635584000000
26 29 1.0 403291461126605635584000000

27 1 1.8367379727591092e-28 2
27 2 6.446950284384474e-26 702
27 3 1.0745100814438065e-23 117002
27 4 1.1315042444123189e-21 12320802
27 5 8.450307868872906e-20 920142992
27 6 4.762494079677629e-18 51858176292
27 7 2.1043770976645908e-16 2291428749092
27 8 7.476889328557798e-15 81414871793892
27 9 2.1737342110318197e-13 2366950804383362
27 10 5.234852120830657e-12 57001621335970662
27 11 1.0532528353254542e-10 1146873262214184962
27 12 1.7806944078593023e-09 19389748938269952762
27 13 2.5385753475652126e-08 276422155496879943692
27 14 3.056394533685575e-07 3328068106627450099992
27 15 3.107134019437378e-06 33833176702607247239792
27 16 2.662089696105057e-05 289871471661918272354592
27 17 0.0001915308227926476 2085554125120351552415552
27 18 0.0011509800316013385 12532871304145363673204352
27 19 0.005734816993685526 62445673566282334760209152
27 20 0.023467781910004756 255537613508931243236477952
27 21 0.07795141047997582 848802732192429751304294400
27 22 0.20730750864581948 2257344397735802143561728000
27 23 0.4352093090660948 4738937350027478081863680000
27 24 0.7144874284285152 7779960332123227601633280000
27 25 0.9259259259259259 10082286528165140889600000000
27 26 1.0 10888869450418352160768000000
27 27 1.0 10888869450418352160768000000
27 28 1.0 10888869450418352160768000000
27 29 1.0 10888869450418352160768000000

28 1 6.559778474139676e-30 2
28 2 2.4795962632247976e-27 756
28 3 4.459206211150669e-25 135956
28 4 5.077221308579095e-23 15479856
28 5 4.109060474566489e-21 1252804646
28 6 2.5157418586690405e-19 76702037076
28 7 1.2108037497062681e-17 3691599508976
28 8 4.69953839009007e-16 143283448019376
28 9 1.4973194034794377e-14 4565152342818446
28 10 3.965690889505918e-13 120909293054321436
28 11 8.809510385534757e-12 2685917038285392836
28 12 1.6515989511564388e-10 50355327018052946736
28 13 2.623732231709046e-09 799945376830168668266
28 14 3.539481418611303e-08 10791466305043208579676
28 15 4.056928307281582e-07 123691015581548399939576
28 16 3.946911267352135e-06 1203367242632313947828976
28 17 3.251053716932189e-05 9912083859992144905989536
28 18 0.00022579686596438657 68842832682394855588424256
28 19 0.0013146884945329166 400833198778207153936726656
28 20 0.006368137169268355 1941570799798554281762125056
28 21 0.025413625787503724 7748318296933573318689199104
28 22 0.08257127112875595 25175018166931405428777676800
28 23 0.2154468586608293 65687236088894135958030336000
28 24 0.44518352761475266 135731268782865135811952640000
28 25 0.722038803339137 220141215495492286133698560000
28 26 0.9285714285714286 283110605710877156179968000000
28 27 1.0 304888344611713860501504000000
28 28 1.0 304888344611713860501504000000
28 29 1.0 304888344611713860501504000000

29 1 2.261992577289543e-31 2
29 2 9.183689863795546e-29 812
29 3 1.7770666085702112e-26 157124
29 4 2.181310016448718e-24 19286624
29 5 1.907131876196081e-22 1686240614
29 6 1.2642340660509163e-20 111780567164
29 7 6.604177483219309e-19 5839256547104
29 8 2.789582375609524e-17 246648234270704
29 9 9.700655698981577e-16 8577088887360974
29 10 2.8131673169821874e-14 248733558653237924
29 11 6.866705129707354e-13 6071377243806393044
29 12 1.420090296243507e-11 125561004090043946144
29 13 2.499382515498991e-10 2209894533335651176874
29 14 3.753769540481597e-09 33189936856287931291124
29 15 4.816371130825252e-08 425852072122758240170504
29 16 5.278038113013988e-07 4666715678915669146137104
29 17 4.931863884661437e-06 43606366653696935445200864
29 18 3.917558298984136e-05 346381180762174912956131264
29 19 0.00026334485315640484 2328432513885263110412605824
29 20 0.0014889453453858627 13164900365588354591990471424
29 21 0.007024878156104058 62112300691293093208028700672
29 22 0.02738457907513311 242127930481071458352075251712
29 23 0.08715318794020677 770587744762973487963805286400
29 24 0.22336881276268875 1974973879271900942636802048000
29 25 0.45473026126042104 4020616741415716088868372480000
29 26 0.7291606180023195 6447064639584661167923527680000
29 27 0.9310344827586207 8231985304516274233540608000000
29 28 1.0 8841761993739701954543616000000
29 29 1.0 8841761993739701954543616000000



==> data/phase_change.dat <==
2	1.0	1.862645149230957e-09	0.8842966917779725	1.0
3	1.0	1.862645149230957e-09	0.8842966917779725	1.0
4	1.0	1.862645149230957e-09	0.8842966917779725	1.0
5	1.0	1.862645149230957e-09	0.8842966917779725	1.0
6	1.0	1.862645149230957e-09	0.8842966917779725	1.0
7	1.0	1.862645149230957e-09	0.8842966917779725	1.0
8	1.0	1.862645149230957e-09	0.8842966917779725	1.0
9	1.0	1.862645149230957e-09	0.8842966917779725	1.0
10	0.9666666666666667	5.774199962615967e-08	0.827830544366587	0.9991564290733507
11	0.8333333333333334	0.0003249142318964005	0.6527883011658562	0.9435783035316984
12	0.7666666666666667	0.005222879350185395	0.5771634770217805	0.9006621350419798
13	0.4666666666666667	0.8555355519056321	0.2834180791835376	0.6567447618391222
14	0.16666666666666666	0.0003249142318964005	0.05642169646830169	0.3472116988341439
15	0.03333333333333333	5.774199962615967e-08	0.0008435709266493072	0.17216945563341293
16	0.0	1.862645149230957e-09	0.0	0.11570330822202742
17	0.0	1.862645149230957e-09	0.0	0.11570330822202742
18	0.0	1.862645149230957e-09	0.0	0.11570330822202742
19	0.0	1.862645149230957e-09	0.0	0.11570330822202742
20	0.0	1.862645149230957e-09	0.0	0.11570330822202742
21	0.0	1.862645149230957e-09	0.0	0.11570330822202742
22	0.0	1.862645149230957e-09	0.0	0.11570330822202742
23	0.0	1.862645149230957e-09	0.0	0.11570330822202742
24	0.0	1.862645149230957e-09	0.0	0.11570330822202742
25	0.0	1.862645149230957e-09	0.0	0.11570330822202742
26	0.0	1.862645149230957e-09	0.0	0.11570330822202742
27	0.0	1.862645149230957e-09	0.0	0.11570330822202742
28	0.0	1.862645149230957e-09	0.0	0.11570330822202742
29	0.0	1.862645149230957e-09	0.0	0.11570330822202742
30	0.0	1.862645149230957e-09	0.0	0.11570330822202742
31	0.0	1.862645149230957e-09	0.0	0.11570330822202742
100	0.0	1.862645149230957e-09	0.0	0.11570330822202742


==> results/task12_boundaries/task12_pythia_hardness_boundaries_self_mosek.csv <==
label,sample_index,position,max_feasible_k,min_hard_k,min_infeasible_k,max_checked_k,num_evaluations
itself,0,2,50304,,,50304,2
itself,1,5,50304,,,50304,2
itself,2,8,50304,,,50304,2
itself,3,15,50304,,,50304,2
itself,4,21,50304,,,50304,2
itself,5,27,50304,,,50304,2
itself,6,31,50258,,50259,50259,3
itself,7,38,50304,,,50304,2
itself,8,49,50304,,,50304,2
itself,9,69,50182,,50183,50183,3
itself,10,72,50304,,,50304,2
itself,11,77,50284,,50285,50285,3
itself,12,85,50304,,,50304,2
itself,13,120,50304,,,50304,2
itself,14,133,50304,,,50304,2
itself,15,163,50304,,,50304,2
itself,16,167,50304,,,50304,2
itself,17,231,50304,,,50304,2
itself,18,250,50304,,,50304,2
itself,19,256,50304,,,50304,2
itself,20,261,50304,,,50304,2
itself,21,268,50304,,,50304,2
itself,22,285,50304,,,50304,2
itself,23,288,50304,,,50304,2
itself,24,308,50304,,,50304,2
itself,25,324,50304,,,50304,2
itself,26,332,50304,,,50304,2
itself,27,341,50304,,,50304,2
itself,28,358,50304,,,50304,2
itself,29,371,50304,,,50304,2
itself,30,373,50304,,,50304,2
itself,31,374,50304,,,50304,2
itself,32,383,50304,,,50304,2
itself,33,385,50304,,,50304,2
itself,34,388,50304,,,50304,2
itself,35,396,50304,,,50304,2
itself,36,407,50304,,,50304,2
itself,37,421,50304,,,50304,2
itself,38,449,50304,,,50304,2
itself,39,462,50304,,,50304,2
itself,40,471,50304,,,50304,2
itself,41,473,50304,,,50304,2
itself,42,484,50304,,,50304,2
itself,43,509,50304,,,50304,2
itself,44,511,50304,,,50304,2
itself,45,519,50304,,,50304,2
itself,46,521,50304,,,50304,2
itself,47,526,50304,,,50304,2
itself,48,527,50304,,,50304,2
itself,49,532,50304,,,50304,2
itself,50,568,50304,,,50304,2
itself,51,573,50304,,,50304,2
itself,52,574,50304,,,50304,2
itself,53,589,50304,,,50304,2
itself,54,594,50304,,,50304,2
itself,55,598,50304,,,50304,2
itself,56,599,50304,,,50304,2
itself,57,606,50304,,,50304,2
itself,58,628,50304,,,50304,2
itself,59,634,50304,,,50304,2
itself,60,635,50302,50303,,50304,4
itself,61,639,50304,,,50304,2
itself,62,649,50304,,,50304,2
itself,63,672,50304,,,50304,2
itself,64,675,50304,,,50304,2
itself,65,678,50304,,,50304,2
itself,66,684,50304,,,50304,2
itself,67,694,50304,,,50304,2
itself,68,695,50304,,,50304,2
itself,69,714,50304,,,50304,2
itself,70,717,50304,,,50304,2
itself,71,725,50304,,,50304,2
itself,72,727,50304,,,50304,2
itself,73,728,50304,,,50304,2
itself,74,744,50304,,,50304,2
itself,75,758,50304,,,50304,2
itself,76,769,50304,,,50304,2
itself,77,770,50304,,,50304,2
itself,78,785,50304,,,50304,2
itself,79,787,50304,,,50304,2
itself,80,807,50304,,,50304,2
itself,81,813,50304,,,50304,2
itself,82,826,50304,,,50304,2
itself,83,838,50304,,,50304,2
itself,84,851,50304,,,50304,2
itself,85,853,50304,,,50304,2
itself,86,864,50303,50304,,50304,3
itself,87,881,50304,,,50304,2
itself,88,888,50304,,,50304,2
itself,89,903,50304,,,50304,2
itself,90,910,50304,,,50304,2
itself,91,932,50304,,,50304,2
itself,92,934,50304,,,50304,2
itself,93,960,50304,,,50304,2
itself,94,971,50304,,,50304,2
itself,95,974,50304,,,50304,2
itself,96,983,50304,,,50304,2
itself,97,993,50304,,,50304,2
itself,98,1009,50304,,,50304,2
itself,99,1020,50303,50304,,50304,3


==> results/task12_boundaries/v5_fulltail_160m_n100_mosek.csv <==
label,sample_index,position,max_feasible_k,min_hard_k,min_infeasible_k,max_checked_k,num_evaluations
final_checkpoint,0,2,574,,575,1028,11
final_checkpoint,1,5,570,,571,1028,11
final_checkpoint,2,8,628,,629,1028,11
final_checkpoint,3,15,475,,476,514,10
final_checkpoint,4,21,512,,513,514,11
final_checkpoint,5,27,552,,553,1028,11
final_checkpoint,6,31,550,,551,1028,11
final_checkpoint,7,38,485,,486,514,10
final_checkpoint,8,49,550,,551,1028,11
final_checkpoint,9,69,621,622,623,1244,20
final_checkpoint,10,72,562,,563,1028,11
final_checkpoint,11,77,556,,557,1028,11
final_checkpoint,12,85,568,,569,1028,11
final_checkpoint,13,120,560,,561,1028,11
final_checkpoint,14,133,565,,566,1028,11
final_checkpoint,15,163,571,,572,1028,11
final_checkpoint,16,167,577,,578,1028,11
final_checkpoint,17,231,589,,590,1028,11
final_checkpoint,18,250,574,,575,1028,11
final_checkpoint,19,256,574,,575,1028,11
final_checkpoint,20,261,582,,583,1028,11
final_checkpoint,21,268,572,,573,1028,11
final_checkpoint,22,285,588,,589,1028,11
final_checkpoint,23,288,572,,573,1028,11
final_checkpoint,24,308,582,,583,1028,11
final_checkpoint,25,324,566,,567,1028,11
final_checkpoint,26,332,581,,582,1028,11
final_checkpoint,27,341,583,,584,1028,11
final_checkpoint,28,358,607,,608,1028,11
final_checkpoint,29,371,545,,546,1028,11
final_checkpoint,30,373,600,,601,1028,11
final_checkpoint,31,374,586,,587,1028,11
final_checkpoint,32,383,580,,581,1028,11
final_checkpoint,33,385,580,,581,1028,11
final_checkpoint,34,388,550,,551,1028,11
final_checkpoint,35,396,588,,589,1028,11
final_checkpoint,36,407,564,,565,1028,11
final_checkpoint,37,421,563,,564,1028,11
final_checkpoint,38,449,576,,577,1028,11
final_checkpoint,39,462,526,,527,1028,11
final_checkpoint,40,471,513,,514,514,11
final_checkpoint,41,473,568,,569,1028,11
final_checkpoint,42,484,573,,574,1028,11
final_checkpoint,43,509,539,,540,1028,11
final_checkpoint,44,511,519,520,521,1040,20
final_checkpoint,45,519,567,,568,1028,11
final_checkpoint,46,521,622,,623,1028,11
final_checkpoint,47,526,567,,568,1028,11
final_checkpoint,48,527,502,,503,514,10
final_checkpoint,49,532,567,,568,1028,11
final_checkpoint,50,568,556,,557,1028,11
final_checkpoint,51,573,543,,544,1028,11
final_checkpoint,52,574,458,,459,514,10
final_checkpoint,53,589,570,,571,1028,11
final_checkpoint,54,594,549,,550,1028,11
final_checkpoint,55,598,590,,591,1028,11
final_checkpoint,56,599,555,,556,1028,11
final_checkpoint,57,606,543,,544,1028,11
final_checkpoint,58,628,554,555,556,1110,20
final_checkpoint,59,634,548,,549,1028,11
final_checkpoint,60,635,572,,573,1028,11
final_checkpoint,61,639,488,,489,514,10
final_checkpoint,62,649,589,,590,1028,11
final_checkpoint,63,672,431,,432,514,10
final_checkpoint,64,675,553,,554,1028,11
final_checkpoint,65,678,556,,557,1028,11
final_checkpoint,66,684,455,,456,514,10
final_checkpoint,67,694,396,,397,514,10
final_checkpoint,68,695,394,,395,514,10
final_checkpoint,69,714,581,,582,1028,11
final_checkpoint,70,717,579,,580,1028,11
final_checkpoint,71,725,481,,482,514,10
final_checkpoint,72,727,552,,553,1028,11
final_checkpoint,73,728,574,,575,1028,11
final_checkpoint,74,744,447,,448,514,10
final_checkpoint,75,758,537,,538,1028,11
final_checkpoint,76,769,563,,564,1028,11
final_checkpoint,77,770,583,,584,1028,11
final_checkpoint,78,785,487,,488,514,10
final_checkpoint,79,787,518,,519,1028,11
final_checkpoint,80,807,549,,550,1028,11
final_checkpoint,81,813,531,,532,1028,11
final_checkpoint,82,826,559,,560,1028,11
final_checkpoint,83,838,514,,515,1028,11
final_checkpoint,84,851,387,,388,514,10
final_checkpoint,85,853,565,,566,1028,11
final_checkpoint,86,864,591,,592,1028,11
final_checkpoint,87,881,596,,597,1028,11
final_checkpoint,88,888,589,,590,1028,11
final_checkpoint,89,903,540,,541,1028,11
final_checkpoint,90,910,596,,597,1028,11
final_checkpoint,91,932,503,,504,514,10
final_checkpoint,92,934,433,,434,514,10
final_checkpoint,93,960,538,,539,1028,11
final_checkpoint,94,971,545,,546,1028,11
final_checkpoint,95,974,591,,592,1028,11
final_checkpoint,96,983,540,,541,1028,11
final_checkpoint,97,993,574,,575,1028,11
final_checkpoint,98,1009,537,,538,1028,11
final_checkpoint,99,1020,518,,519,1028,11


==> results/task12_boundaries/v5_fulltail_final_checkpoint_n100_mosek.csv <==
label,sample_index,position,max_feasible_k,min_hard_k,min_infeasible_k,max_checked_k,num_evaluations
final_checkpoint,0,2,411,,412,514,10
final_checkpoint,1,5,418,,419,514,10
final_checkpoint,2,8,430,,431,514,10
final_checkpoint,3,15,393,,394,514,10
final_checkpoint,4,21,373,,374,514,10
final_checkpoint,5,27,406,,407,514,10
final_checkpoint,6,31,396,,397,514,10
final_checkpoint,7,38,386,,387,514,10
final_checkpoint,8,49,392,,393,514,10
final_checkpoint,9,69,451,,452,514,10
final_checkpoint,10,72,420,,421,514,10
final_checkpoint,11,77,390,,391,514,10
final_checkpoint,12,85,409,,410,514,10
final_checkpoint,13,120,411,,412,514,10
final_checkpoint,14,133,421,,422,514,10
final_checkpoint,15,163,419,,420,514,10
final_checkpoint,16,167,399,,400,514,10
final_checkpoint,17,231,369,,370,514,10
final_checkpoint,18,250,395,,396,514,10
final_checkpoint,19,256,415,,416,514,10
final_checkpoint,20,261,424,,425,514,10
final_checkpoint,21,268,405,,406,514,10
final_checkpoint,22,285,392,,393,514,10
final_checkpoint,23,288,404,,405,514,10
final_checkpoint,24,308,379,,380,514,10
final_checkpoint,25,324,395,,396,514,10
final_checkpoint,26,332,396,,397,514,10
final_checkpoint,27,341,420,,421,514,10
final_checkpoint,28,358,447,,448,514,10
final_checkpoint,29,371,396,,397,514,10
final_checkpoint,30,373,430,,431,514,10
final_checkpoint,31,374,411,,412,514,10
final_checkpoint,32,383,422,,423,514,10
final_checkpoint,33,385,386,,387,514,10
final_checkpoint,34,388,412,,413,514,10
final_checkpoint,35,396,407,,408,514,10
final_checkpoint,36,407,416,,417,514,10
final_checkpoint,37,421,400,,401,514,10
final_checkpoint,38,449,395,,396,514,10
final_checkpoint,39,462,397,,398,514,10
final_checkpoint,40,471,413,,414,514,10
final_checkpoint,41,473,394,,395,514,10
final_checkpoint,42,484,437,,438,514,10
final_checkpoint,43,509,383,,384,514,10
final_checkpoint,44,511,371,,372,514,10
final_checkpoint,45,519,430,,431,514,10
final_checkpoint,46,521,415,,416,514,10
final_checkpoint,47,526,417,,418,514,10
final_checkpoint,48,527,392,,393,514,10
final_checkpoint,49,532,420,,421,514,10
final_checkpoint,50,568,385,,386,514,10
final_checkpoint,51,573,403,,404,514,10
final_checkpoint,52,574,404,,405,514,10
final_checkpoint,53,589,400,,401,514,10
final_checkpoint,54,594,422,,423,514,10
final_checkpoint,55,598,434,,435,514,10
final_checkpoint,56,599,399,,400,514,10
final_checkpoint,57,606,384,,385,514,10
final_checkpoint,58,628,422,,423,514,10
final_checkpoint,59,634,383,,384,514,10
final_checkpoint,60,635,400,,401,514,10
final_checkpoint,61,639,391,,392,514,10
final_checkpoint,62,649,398,,399,514,10
final_checkpoint,63,672,413,,414,514,10
final_checkpoint,64,675,406,,407,514,10
final_checkpoint,65,678,388,,389,514,10
final_checkpoint,66,684,391,,392,514,10
final_checkpoint,67,694,386,,387,514,10
final_checkpoint,68,695,417,,418,514,10
final_checkpoint,69,714,397,,398,514,10
final_checkpoint,70,717,373,,374,514,10
final_checkpoint,71,725,408,,409,514,10
final_checkpoint,72,727,408,,409,514,10
final_checkpoint,73,728,384,,385,514,10
final_checkpoint,74,744,437,,438,514,10
final_checkpoint,75,758,422,,423,514,10
final_checkpoint,76,769,400,,401,514,10
final_checkpoint,77,770,425,,426,514,10
final_checkpoint,78,785,403,,404,514,10
final_checkpoint,79,787,339,,340,514,10
final_checkpoint,80,807,382,,383,514,10
final_checkpoint,81,813,381,,382,514,10
final_checkpoint,82,826,418,,419,514,10
final_checkpoint,83,838,382,,383,514,10
final_checkpoint,84,851,398,,399,514,10
final_checkpoint,85,853,405,,406,514,10
final_checkpoint,86,864,379,,380,514,10
final_checkpoint,87,881,429,,430,514,10
final_checkpoint,88,888,426,,427,514,10
final_checkpoint,89,903,428,,429,514,10
final_checkpoint,90,910,438,,439,514,10
final_checkpoint,91,932,376,,377,514,10
final_checkpoint,92,934,411,,412,514,10
final_checkpoint,93,960,417,,418,514,10
final_checkpoint,94,971,394,,395,514,10
final_checkpoint,95,974,428,,429,514,10
final_checkpoint,96,983,380,,381,514,10
final_checkpoint,97,993,412,,413,514,10
final_checkpoint,98,1009,406,,407,514,10
final_checkpoint,99,1020,396,,397,514,10


==> results/task12_boundaries/v5_fulltail_nondedup_n100_mosek.csv <==
label,sample_index,position,max_feasible_k,min_hard_k,min_infeasible_k,max_checked_k,num_evaluations
final_checkpoint,0,2,390,,391,514,10
final_checkpoint,1,5,383,,384,514,10
final_checkpoint,2,8,422,,423,514,10
final_checkpoint,3,15,308,,309,514,10
final_checkpoint,4,21,359,,360,514,10
final_checkpoint,5,27,368,,369,514,10
final_checkpoint,6,31,395,,396,514,10
final_checkpoint,7,38,308,,309,514,10
final_checkpoint,8,49,369,,370,514,10
final_checkpoint,9,69,414,,415,514,10
final_checkpoint,10,72,370,,371,514,10
final_checkpoint,11,77,384,,385,514,10
final_checkpoint,12,85,363,,364,514,10
final_checkpoint,13,120,382,,383,514,10
final_checkpoint,14,133,374,,375,514,10
final_checkpoint,15,163,380,,381,514,10
final_checkpoint,16,167,378,,379,514,10
final_checkpoint,17,231,360,,361,514,10
final_checkpoint,18,250,381,,382,514,10
final_checkpoint,19,256,381,,382,514,10
final_checkpoint,20,261,397,398,399,796,17
final_checkpoint,21,268,371,,372,514,10
final_checkpoint,22,285,374,,375,514,10
final_checkpoint,23,288,396,,397,514,10
final_checkpoint,24,308,358,,359,514,10
final_checkpoint,25,324,367,,368,514,10
final_checkpoint,26,332,355,,356,514,10
final_checkpoint,27,341,369,,370,514,10
final_checkpoint,28,358,399,,400,514,10
final_checkpoint,29,371,351,,352,514,10
final_checkpoint,30,373,383,,384,514,10
final_checkpoint,31,374,405,,406,514,10
final_checkpoint,32,383,398,,399,514,10
final_checkpoint,33,385,385,,386,514,10
final_checkpoint,34,388,372,,373,514,10
final_checkpoint,35,396,384,,385,514,10
final_checkpoint,36,407,388,,389,514,10
final_checkpoint,37,421,374,,375,514,10
final_checkpoint,38,449,349,,350,514,10
final_checkpoint,39,462,362,,363,514,10
final_checkpoint,40,471,351,,352,514,10
final_checkpoint,41,473,377,,378,514,10
final_checkpoint,42,484,396,,397,514,10
final_checkpoint,43,509,348,,349,514,10
final_checkpoint,44,511,342,,343,514,10
final_checkpoint,45,519,370,,371,514,10
final_checkpoint,46,521,421,,422,514,10
final_checkpoint,47,526,387,,388,514,10
final_checkpoint,48,527,352,,353,514,10
final_checkpoint,49,532,407,,408,514,10
final_checkpoint,50,568,343,,344,514,10
final_checkpoint,51,573,370,,371,514,10
final_checkpoint,52,574,317,,318,514,10
final_checkpoint,53,589,352,,353,514,10
final_checkpoint,54,594,386,,387,514,10
final_checkpoint,55,598,418,,419,514,10
final_checkpoint,56,599,393,,394,514,10
final_checkpoint,57,606,384,,385,514,10
final_checkpoint,58,628,369,,370,514,10
final_checkpoint,59,634,356,,357,514,10
final_checkpoint,60,635,378,,379,514,10
final_checkpoint,61,639,337,,338,514,10
final_checkpoint,62,649,388,,389,514,10
final_checkpoint,63,672,287,,288,514,10
final_checkpoint,64,675,348,,349,514,10
final_checkpoint,65,678,359,,360,514,10
final_checkpoint,66,684,307,,308,514,10
final_checkpoint,67,694,256,,257,514,11
final_checkpoint,68,695,278,,279,514,10
final_checkpoint,69,714,389,,390,514,10
final_checkpoint,70,717,345,,346,514,10
final_checkpoint,71,725,317,,318,514,10
final_checkpoint,72,727,351,,352,514,10
final_checkpoint,73,728,360,,361,514,10
final_checkpoint,74,744,281,,282,514,10
final_checkpoint,75,758,384,,385,514,10
final_checkpoint,76,769,374,,375,514,10
final_checkpoint,77,770,398,,399,514,10
final_checkpoint,78,785,332,,333,514,10
final_checkpoint,79,787,304,,305,514,10
final_checkpoint,80,807,377,,378,514,10
final_checkpoint,81,813,360,,361,514,10
final_checkpoint,82,826,376,,377,514,10
final_checkpoint,83,838,346,,347,514,10
final_checkpoint,84,851,242,,243,514,10
final_checkpoint,85,853,388,,389,514,10
final_checkpoint,86,864,367,,368,514,10
final_checkpoint,87,881,402,,403,514,10
final_checkpoint,88,888,406,,407,514,10
final_checkpoint,89,903,359,,360,514,10
final_checkpoint,90,910,435,,436,514,10
final_checkpoint,91,932,329,,330,514,10
final_checkpoint,92,934,291,,292,514,10
final_checkpoint,93,960,375,,376,514,10
final_checkpoint,94,971,374,,375,514,10
final_checkpoint,95,974,396,,397,514,10
final_checkpoint,96,983,332,,333,514,10
final_checkpoint,97,993,397,,398,514,10
final_checkpoint,98,1009,330,,331,514,10
final_checkpoint,99,1020,340,,341,514,10


==> results/task12_boundaries/v5_fulltail_random_n100_mosek.csv <==
label,sample_index,position,max_feasible_k,min_hard_k,min_infeasible_k,max_checked_k,num_evaluations
random_matrix,0,2,67,,68,514,10
random_matrix,1,5,63,,64,514,10
random_matrix,2,8,64,,65,514,10
random_matrix,3,15,61,,62,514,10
random_matrix,4,21,68,,69,514,10
random_matrix,5,27,70,,71,514,10
random_matrix,6,31,61,,62,514,10
random_matrix,7,38,61,,62,514,10
random_matrix,8,49,59,,60,514,10
random_matrix,9,69,63,,64,514,10
random_matrix,10,72,56,,57,514,10
random_matrix,11,77,66,,67,514,10
random_matrix,12,85,61,,62,514,10
random_matrix,13,120,54,,55,514,10
random_matrix,14,133,63,,64,514,10
random_matrix,15,163,61,,62,514,10
random_matrix,16,167,63,,64,514,10
random_matrix,17,231,65,,66,514,10
random_matrix,18,250,62,,63,514,10
random_matrix,19,256,57,,58,514,10
random_matrix,20,261,61,,62,514,10
random_matrix,21,268,64,,65,514,10
random_matrix,22,285,61,,62,514,10
random_matrix,23,288,65,,66,514,10
random_matrix,24,308,60,,61,514,10
random_matrix,25,324,56,,57,514,10
random_matrix,26,332,65,,66,514,10
random_matrix,27,341,58,,59,514,10
random_matrix,28,358,57,,58,514,10
random_matrix,29,371,57,,58,514,10
random_matrix,30,373,60,,61,514,10
random_matrix,31,374,64,,65,514,10
random_matrix,32,383,62,,63,514,10
random_matrix,33,385,59,,60,514,10
random_matrix,34,388,56,,57,514,10
random_matrix,35,396,66,,67,514,10
random_matrix,36,407,59,,60,514,10
random_matrix,37,421,56,,57,514,10
random_matrix,38,449,63,,64,514,10
random_matrix,39,462,61,,62,514,10
random_matrix,40,471,62,,63,514,10
random_matrix,41,473,60,,61,514,10
random_matrix,42,484,61,,62,514,10
random_matrix,43,509,56,,57,514,10
random_matrix,44,511,70,,71,514,10
random_matrix,45,519,59,,60,514,10
random_matrix,46,521,65,,66,514,10
random_matrix,47,526,62,,63,514,10
random_matrix,48,527,60,,61,514,10
random_matrix,49,532,59,,60,514,10
random_matrix,50,568,64,,65,514,10
random_matrix,51,573,61,,62,514,10
random_matrix,52,574,64,,65,514,10
random_matrix,53,589,63,,64,514,10
random_matrix,54,594,60,,61,514,10
random_matrix,55,598,60,,61,514,10
random_matrix,56,599,61,,62,514,10
random_matrix,57,606,60,,61,514,10
random_matrix,58,628,62,,63,514,10
random_matrix,59,634,61,,62,514,10
random_matrix,60,635,58,,59,514,10
random_matrix,61,639,59,,60,514,10
random_matrix,62,649,70,,71,514,10
random_matrix,63,672,60,,61,514,10
random_matrix,64,675,59,,60,514,10
random_matrix,65,678,61,,62,514,10
random_matrix,66,684,63,,64,514,10
random_matrix,67,694,65,,66,514,10
random_matrix,68,695,61,,62,514,10
random_matrix,69,714,62,,63,514,10
random_matrix,70,717,67,,68,514,10
random_matrix,71,725,61,,62,514,10
random_matrix,72,727,62,,63,514,10
random_matrix,73,728,65,,66,514,10
random_matrix,74,744,66,,67,514,10
random_matrix,75,758,65,,66,514,10
random_matrix,76,769,56,,57,514,10
random_matrix,77,770,60,,61,514,10
random_matrix,78,785,57,,58,514,10
random_matrix,79,787,62,,63,514,10
random_matrix,80,807,65,,66,514,10
random_matrix,81,813,64,,65,514,10
random_matrix,82,826,63,,64,514,10
random_matrix,83,838,64,,65,514,10
random_matrix,84,851,63,,64,514,10
random_matrix,85,853,60,,61,514,10
random_matrix,86,864,66,,67,514,10
random_matrix,87,881,60,,61,514,10
random_matrix,88,888,63,,64,514,10
random_matrix,89,903,58,,59,514,10
random_matrix,90,910,61,,62,514,10
random_matrix,91,932,57,,58,514,10
random_matrix,92,934,59,,60,514,10
random_matrix,93,960,62,,63,514,10
random_matrix,94,971,61,,62,514,10
random_matrix,95,974,60,,61,514,10
random_matrix,96,983,62,,63,514,10
random_matrix,97,993,64,,65,514,10
random_matrix,98,1009,64,,65,514,10
random_matrix,99,1020,59,,60,514,10


==> results/task12_boundaries/v5_fulltail_single_weight_update_n100_mosek.csv <==
label,sample_index,position,max_feasible_k,min_hard_k,min_infeasible_k,max_checked_k,num_evaluations
single_weight_update,0,2,1091,,1092,2056,13
single_weight_update,1,5,1100,,1101,2056,13
single_weight_update,2,8,1302,,1303,2056,13
single_weight_update,3,15,1115,,1116,2056,13
single_weight_update,4,21,1149,1150,1151,2300,23
single_weight_update,5,27,1112,,1113,2056,13
single_weight_update,6,31,1186,1187,1188,2374,23
single_weight_update,7,38,1144,,1145,2056,13
single_weight_update,8,49,1317,1318,1319,2636,23
single_weight_update,9,69,1336,,1337,2056,13
single_weight_update,10,72,1159,1158,1160,2316,23
single_weight_update,11,77,1164,,1165,2056,13
single_weight_update,12,85,1125,,1126,2056,13
single_weight_update,13,120,1038,,1039,2056,13
single_weight_update,14,133,1052,1053,1054,2106,23
single_weight_update,15,163,1140,,1141,2056,13
single_weight_update,16,167,1363,1357,1364,2714,24
single_weight_update,17,231,1264,,1265,2056,13
single_weight_update,18,250,1155,,1156,2056,13
single_weight_update,19,256,1230,,1231,2056,13
single_weight_update,20,261,1058,,1059,2056,13
single_weight_update,21,268,1095,,1096,2056,13
single_weight_update,22,285,1321,1322,1323,2644,23
single_weight_update,23,288,1196,,1197,2056,13
single_weight_update,24,308,1205,1206,1207,2412,23
single_weight_update,25,324,1114,,1115,2056,13
single_weight_update,26,332,1462,,1463,2056,13
single_weight_update,27,341,1060,1061,1064,2122,23
single_weight_update,28,358,1181,,1182,2056,13
single_weight_update,29,371,1120,,1121,2056,13
single_weight_update,30,373,1065,,1066,2056,13
single_weight_update,31,374,1142,1143,1144,2286,22
single_weight_update,32,383,1201,,1202,2056,13
single_weight_update,33,385,1201,,1202,2056,13
single_weight_update,34,388,1141,,1142,2056,13
single_weight_update,35,396,1122,1123,1124,2246,23
single_weight_update,36,407,1183,,1184,2056,13
single_weight_update,37,421,1093,,1094,2056,13
single_weight_update,38,449,1293,,1294,2056,13
single_weight_update,39,462,1162,1163,1164,2326,22
single_weight_update,40,471,1069,1068,1070,2136,23
single_weight_update,41,473,1102,,1103,2056,13
single_weight_update,42,484,1183,,1184,2056,13
single_weight_update,43,509,1132,1133,1134,2266,23
single_weight_update,44,511,1057,,1058,2056,13
single_weight_update,45,519,1122,,1123,2056,13
single_weight_update,46,521,1417,,1418,2056,13
single_weight_update,47,526,1111,,1112,2056,13
single_weight_update,48,527,1076,,1077,2056,13
single_weight_update,49,532,1192,,1193,2056,13
single_weight_update,50,568,1095,,1096,2056,13
single_weight_update,51,573,1212,,1213,2056,13
single_weight_update,52,574,999,,1000,1028,11
single_weight_update,53,589,1179,1180,1181,2360,24
single_weight_update,54,594,1187,1184,1188,2368,23
single_weight_update,55,598,1198,,1199,2056,13
single_weight_update,56,599,1233,,1234,2056,13
single_weight_update,57,606,1046,,1047,2056,13
single_weight_update,58,628,1128,,1129,2056,13
single_weight_update,59,634,1157,,1158,2056,13
single_weight_update,60,635,1139,,1140,2056,13
single_weight_update,61,639,1056,,1057,2056,13
single_weight_update,62,649,1249,,1250,2056,13
single_weight_update,63,672,1048,,1049,2056,13
single_weight_update,64,675,1165,,1166,2056,13
single_weight_update,65,678,1253,,1254,2056,13
single_weight_update,66,684,1055,,1056,2056,13
single_weight_update,67,694,992,,993,1028,11
single_weight_update,68,695,1015,1008,1016,2016,22
single_weight_update,69,714,1174,1164,1175,2328,24
single_weight_update,70,717,1145,,1146,2056,13
single_weight_update,71,725,1184,,1185,2056,13
single_weight_update,72,727,1080,1076,1082,2152,23
single_weight_update,73,728,1322,,1323,2056,13
single_weight_update,74,744,1388,1389,1398,2778,24
single_weight_update,75,758,1101,,1102,2056,13
single_weight_update,76,769,1089,,1090,2056,13
single_weight_update,77,770,1181,,1182,2056,13
single_weight_update,78,785,1066,,1067,2056,13
single_weight_update,79,787,1112,,1113,2056,13
single_weight_update,80,807,1082,,1083,2056,13
single_weight_update,81,813,1137,,1138,2056,13
single_weight_update,82,826,1182,1183,1184,2366,23
single_weight_update,83,838,1084,1076,1089,2152,23
single_weight_update,84,851,1108,1109,1110,2218,23
single_weight_update,85,853,1084,,1085,2056,13
single_weight_update,86,864,1326,,1327,2056,13
single_weight_update,87,881,1369,,1370,2056,13
single_weight_update,88,888,1090,,1091,2056,13
single_weight_update,89,903,1096,,1097,2056,13
single_weight_update,90,910,1123,1124,1129,2248,24
single_weight_update,91,932,1028,,1029,2056,13
single_weight_update,92,934,1154,1152,1155,2304,23
single_weight_update,93,960,1093,,1094,2056,13
single_weight_update,94,971,1258,,1259,2056,13
single_weight_update,95,974,1199,,1200,2056,13
single_weight_update,96,983,1080,1076,1084,2152,23
single_weight_update,97,993,1266,,1267,2056,13
single_weight_update,98,1009,1152,,1153,2056,13
single_weight_update,99,1020,1157,,1158,2056,13


==> results/task13/olmo_topk_fro_sweep.csv <==
source,multiplier,n_train,v,d,k,align_centered,fro_lstsq,sigma_d,sigma_d_plus_1,gap_ratio,elapsed_s
gaussian,8,32768,100352,4096,2,0.06487967881006279,0.9671969093479776,1.4092784272023064,1.4092251888026612,1.000037778489959,702.2
gaussian,8,32768,100352,4096,4,0.0652608421724189,0.9665744056056456,5.301114128967939,5.297816601721563,1.0006224313701806,700.8
gaussian,8,32768,100352,4096,8,0.06603265643214551,0.9656744072926647,16.69605867269911,16.68403358443666,1.0007207542589502,705.7
gaussian,8,32768,100352,4096,16,0.06753786311596668,0.9641247233502533,49.43229694509597,49.41329712558719,1.000384508231873,704.3
gaussian,8,32768,100352,4096,32,0.07049359163443365,0.9613775327521514,142.27815852318233,142.23728976271886,1.00028732803143,705.8
gaussian,8,32768,100352,4096,64,0.07600245467596599,0.956787384451441,403.42642190961953,403.2604007460757,1.0004116971645038,704.2
gaussian,8,32768,100352,4096,128,0.08635485415712403,0.9489837373125904,1133.740714395905,1133.3987288685541,1.0003017345252294,706.7
gaussian,8,32768,100352,4096,256,0.10575947220515117,0.9353261259444184,3171.632626476813,3171.5348225686034,1.0000308380370013,701.3
gaussian,8,32768,100352,4096,512,0.1419100700248972,0.9109738685589918,8843.708026476303,8842.85541691891,1.0000964179009149,703.8
gaussian,8,32768,100352,4096,1024,0.207460148755898,0.8675422587058544,24591.325154770624,24587.911893057757,1.0001388186897575,704.3
gaussian,8,32768,100352,4096,2048,0.31587521078498354,0.7951585858487802,68018.29902621386,67994.6138535449,1.0003483389540233,698.9
gaussian,8,32768,100352,4096,4096,0.4693781830246978,0.6883929595767597,185755.5313756051,185657.77879382527,1.0005265202590212,699.8
gaussian,8,32768,100352,4096,8192,0.6472468660223103,0.5520106864147676,493122.9039012192,492899.56890258467,1.0004531044714278,700.2
gaussian,8,32768,100352,4096,16384,0.8080946618976146,0.4034014903204778,1230704.720025667,1230149.5899903174,1.000451270349449,719.8
gaussian,8,32768,100352,4096,32768,0.9131542058304096,0.27180465380975705,2937462.5002099397,2850081.3752607373,1.0306591684390796,762.9
gaussian,8,32768,100352,4096,65536,0.9664231035021389,0.17077308971340627,6522085.823278376,6093566.620279907,1.0703232162215672,775.7
gaussian,8,32768,100352,4096,100352,0.9882519961132099,0.1021184492713263,7064978.056308805,3137429.530118587,2.2518364120968055,804.9


==> results/task13/pythia70m_real_hidden_sweep.csv <==
source,multiplier,n_train,v,d,align_centered,fro_err_centered,row_cos_centered,elapsed_s
real,1,512,50304,512,0.61775112958381,0.5820583450554048,0.8414857092149697,11.4
real,2,1024,50304,512,0.7070208376101847,0.5183519561154404,0.8838968773299344,18.3
real,4,2048,50304,512,0.7275906593556001,0.48259670706411006,0.8960339352102975,36.5
real,8,4096,50304,512,0.8087475358609479,0.4259783295410703,0.9283126351263312,91.6
real,16,8192,50304,512,0.8532654718817088,0.39095840873221877,0.9448466870874511,66.5
real,32,16384,50304,512,0.8784252987154603,0.3683696484247864,0.953343129611611,120.3
real,64,32768,50304,512,0.8967088170377708,0.3442909440286193,0.9595588740851279,228.0
real,128,65536,50304,512,0.9053735590052125,0.32593956179374917,0.9619962528867488,464.8


==> results/task13/pythia70m_spectral_centered_sweep.csv <==
multiplier,n_train,v,d,align_centered,fro_err_centered,row_cos_centered,elapsed_s
1,512,50304,512,0.7528,0.3783,0.9234,11.0
2,1024,50304,512,0.9198,0.2087,0.9789,18.3
4,2048,50304,512,0.9653,0.1373,0.992,36.8
8,4096,50304,512,0.9809,0.1033,0.9963,89.8
16,8192,50304,512,0.9874,0.0855,0.998,70.0
32,16384,50304,512,0.9904,0.0755,0.9988,128.3
64,32768,50304,512,0.9918,0.0706,0.9992,316.4
128,65536,50304,512,0.9925,0.068,0.9994,641.5


==> results/task13/topk_fro_sweep_pile_hidden.csv <==
source,multiplier,n_train,v,d,k,align_centered,fro_lstsq,sigma_d,sigma_d_plus_1,gap_ratio,elapsed_s
pile_hidden,32,16384,50304,512,2,0.013243795934530846,0.9947431170508984,1.877665370787206,1.873062093952422,1.002457621052525,26.8
pile_hidden,32,16384,50304,512,4,0.016475317154927643,0.9927353093109327,7.101975447618052,7.089520183030564,1.0017568557907912,26.6
pile_hidden,32,16384,50304,512,8,0.02034972946008764,0.9900185111913007,22.81742261044127,22.752919587464618,1.002834933896228,26.6
pile_hidden,32,16384,50304,512,16,0.025704244475921092,0.9861170913229209,68.7180168990075,68.59436007319681,1.0018027258462463,26.5
pile_hidden,32,16384,50304,512,32,0.03284019870755214,0.980747529964772,198.34431585604304,198.0740686558852,1.0013643744584624,26.8
pile_hidden,32,16384,50304,512,64,0.04255212144263625,0.9732980656248468,559.9957846839247,558.8503890225574,1.0020495568829624,26.7
pile_hidden,32,16384,50304,512,128,0.055727838186933595,0.9629984817476728,1553.3318697301977,1550.4742993996558,1.0018430297952363,26.5
pile_hidden,32,16384,50304,512,256,0.07406582021783659,0.9484189439441554,4229.8017148318895,4223.563566766716,1.0014769869013596,26.6
pile_hidden,32,16384,50304,512,512,0.09920562617089496,0.9280674466069272,11344.579635012364,11328.052351520155,1.0014589695544611,26.6
pile_hidden,32,16384,50304,512,1024,0.13384947323949883,0.9000174671221408,30096.63063855141,30002.80815720915,1.0031271233296113,27.7
pile_hidden,32,16384,50304,512,2048,0.18230391651467912,0.8630424659922545,78820.1266002038,78659.6104038794,1.0020406431649003,28.1
pile_hidden,32,16384,50304,512,4096,0.25344442939589484,0.813046318090579,204131.8230845331,203624.10487801905,1.002493409151231,28.4
pile_hidden,32,16384,50304,512,8192,0.35924787181204526,0.7433007477117053,514014.62854257313,511263.6800140543,1.005380684441428,29.2
pile_hidden,32,16384,50304,512,16384,0.5101732084636054,0.6472402080843134,1230847.3734700312,1226268.2729011783,1.0037341751964433,34.1
pile_hidden,32,16384,50304,512,32768,0.7249939525927381,0.5036343793295767,2495512.7956567514,2491088.6268110466,1.0017759981712768,33.3
pile_hidden,32,16384,50304,512,50304,0.8784252987154603,0.3683696484247864,2993916.1185894636,2963511.078588743,1.0102598030492937,36.8


==> results/task13/topk_fro_sweep_pile_hidden_128x.csv <==
source,multiplier,n_train,v,d,k,align_centered,fro_lstsq,sigma_d,sigma_d_plus_1,gap_ratio,elapsed_s
pile_hidden,128,65536,50304,512,2,0.013416444366439854,0.9946922894347946,3.563758539468911,3.5613247555803915,1.000683392853939,69.7
pile_hidden,128,65536,50304,512,4,0.017153703022294596,0.99201192490797,13.556740406099753,13.530129631659214,1.00196677897145,69.6
pile_hidden,128,65536,50304,512,8,0.02216654863301756,0.9872681415657178,43.961371462499194,43.84566864898128,1.0026388652991975,69.2
pile_hidden,128,65536,50304,512,16,0.028958940609789905,0.9799054724328085,133.37184475305875,133.01061464119437,1.0027157991325641,64.8
pile_hidden,128,65536,50304,512,32,0.03804928716705854,0.9716637286056281,392.0286047121741,390.74872926350014,1.0032754436619316,63.3
pile_hidden,128,65536,50304,512,64,0.050157442369773396,0.9606839768913308,1119.2923870621516,1117.9825111567372,1.0011716425725292,63.8
pile_hidden,128,65536,50304,512,128,0.06673085352625763,0.9420950582084764,3113.6336528557836,3103.288615107388,1.003333572552045,63.4
pile_hidden,128,65536,50304,512,256,0.08977139536650355,0.9084211486478401,8465.651897341899,8445.75192068601,1.0023562113643367,63.4
pile_hidden,128,65536,50304,512,512,0.1207420402894855,0.8650272071486007,22760.769317025748,22685.2912586815,1.0033271804837578,63.6
pile_hidden,128,65536,50304,512,1024,0.16110950388786127,0.8339262009605295,60618.38008641471,60503.739974303986,1.0018947607562676,63.9
pile_hidden,128,65536,50304,512,2048,0.2161990704878536,0.8004464258649631,159981.14271053774,159423.06830800136,1.0035005875150904,65.2
pile_hidden,128,65536,50304,512,4096,0.2956718020357929,0.7553312951488794,415596.5266148441,414730.02070440655,1.0020893252650624,66.0
pile_hidden,128,65536,50304,512,8192,0.4114400547186224,0.688904549810707,1063266.4561712283,1060403.7161704397,1.0026996699060309,68.7
pile_hidden,128,65536,50304,512,16384,0.5734240958116159,0.5914256404436147,2609456.1632543267,2606499.829996103,1.0011342157878553,74.0
pile_hidden,128,65536,50304,512,32768,0.7878495000045244,0.44776244641712165,5599563.848429916,5583786.8781083645,1.002825496507291,84.7
pile_hidden,128,65536,50304,512,50304,0.9053735590052125,0.32593956179374917,7132562.665011054,7084389.235655168,1.0067999410751505,95.6

